Non-smooth Non-convex Bregman Minimization: Unification and new Algorithms

We propose a unifying algorithm for non-smooth non-convex optimization. The algorithm approximates the objective function by a convex model function and finds an approximate (Bregman) proximal point of the convex model. This approximate minimizer of the model function yields a descent direction, along which the next iterate is found. Complemented with an Armijo-like line search strategy, we obtain a flexible algorithm for which we prove (subsequential) convergence to a stationary point under weak assumptions on the growth of the model function error. Special instances of the algorithm with a Euclidean distance function are, for example, Gradient Descent, Forward--Backward Splitting, ProxDescent, without the common requirement of a "Lipschitz continuous gradient". In addition, we consider a broad class of Bregman distance functions (generated by Legendre functions) replacing the Euclidean distance. The algorithm has a wide range of applications including many linear and non-linear inverse problems in signal/image processing and machine learning.

==> figures/prox-linear-LS.dat <==
    1  1219.777648
11181  1173.880170
45046  789.033594
78467  577.856588
87536  483.961334
93914  427.105408
98334  402.040002
104767  397.092973
127856  392.016660
138031  387.105190
145825  386.321090
150798  385.825177
150825  385.816752
151030  385.791407
151185  385.791806
151186  385.791809


==> figures/prox-linear.dat <==
    1  1219.777648
148052  1174.597680
158245  856.598598
159753  728.995277
176182  670.720644
185612  645.267337
193833  626.634620
199877  610.451385
206164  595.188918
211040  581.490212
213923  568.056325
221029  556.073808
224181  546.646294
228384  537.553892
232491  529.732362
234555  521.500381
235425  512.680994
239886  504.490272
242013  496.538047
243823  488.029074
246466  480.089279
247926  471.646625
256276  462.979679
285699  455.821467
297307  448.797549
308591  443.453209
319838  439.248881
335351  435.704936
340761  432.610660
350456  429.731454
354882  427.307690
361109  424.949980
368547  422.692817
375773  420.561318
379975  418.455499
383461  416.582119
388569  414.930438
391285  413.342054
396608  411.623441
399209  410.201732
403393  409.493921
403549  408.779753
405441  407.949933
409799  406.896036
414110  405.521691
419298  403.793493
423495  402.043924
429287  400.256140
430525  398.287798
432063  396.319344
432740  394.084736
434873  391.883394
458404  390.485027
506352  389.227545
523400  388.243368
538130  387.529950
544982  386.888506
549336  386.155915
549497  385.468144
550786  384.949359
556057  384.913605
556671  384.700092
557715  384.596005
560433  384.328599
561932  384.046102
562749  383.885879
566552  383.623328
570080  383.536292
572355  383.520570
577064  383.493131
579326  383.480542
581205  383.403774
581993  383.374326
586178  383.303520
591560  383.261881
598938  383.229458
601169  383.160483
602623  383.057433
602632  383.042925
602832  383.020140
603148  383.005994
605093  382.878739
605097  382.724259
605100  382.607608
605103  382.545705
652305  382.510426
697329  382.501915
712151  382.475847
712153  382.425633
724813  382.419240
724820  382.414097
724829  382.408910
724966  382.394357
725039  382.387341
725158  382.370539
725488  382.357484
725995  382.334420
726596  382.334046
727552  382.323250
727570  382.313988
729709  382.313016


==> figures/prox-linear_small_tau.dat <==
    1  1219.777648
  504  1174.547681
10695  856.594163
12207  728.995054
28632  670.722627
38057  645.269409
46283  626.636862
52329  610.453966
58620  595.191151
63500  581.493012
66383  568.059287
73495  556.075239
76647  546.647824
80851  537.556035
84958  529.734054
87023  521.502427
87892  512.683205
92348  504.492021
94478  496.539987
96287  488.031263
98931  480.091422
100391  471.648312
108746  462.982381
138161  455.824095
149777  448.800314
161069  443.455028
172313  439.250252
187827  435.705756
193246  432.611825
202942  429.732467
207368  427.308653
213576  424.950864
221031  422.692193
228254  420.562554
232460  418.456549
235946  416.582513
241051  414.932093
243768  413.342867
249094  411.623922
251695  410.202083
255882  409.494226
256037  408.779867
257928  407.949587
262289  406.896467
266599  405.522522
271788  403.794120
275977  402.044700
281778  400.256881
283016  398.288559
284554  396.319313
285233  394.085754
287365  391.885434
310878  390.485799
358848  389.227855
375842  388.243549
390621  387.531043
397482  386.889051
401821  386.157392
401981  385.469381
403264  384.949756
408542  384.914659
409155  384.700308
410195  384.596308
412913  384.328801
414415  384.046289
415231  383.885849
419032  383.623472
422563  383.536294
424836  383.520534
429546  383.492429
431808  383.480442
433687  383.403778
434477  383.374970
436893  383.374516
442790  383.339989
450267  383.300825
451687  383.283450
454102  383.181940
454110  383.156882
454230  383.153314
454376  383.130608
455780  383.003946
455783  382.869855
458435  382.708722
458440  382.604131
461572  382.599070
551933  382.589736
560240  382.567972
560242  382.519157
560245  382.504451
573093  382.503479
573102  382.498939
573541  382.468098
573651  382.460880
574054  382.446075
574153  382.444501
575728  382.356737
575735  382.316730
575746  382.297069
575773  382.293268
576518  382.281075

